Feature-Rich Named Entity Recognition for Bulgarian Using Conditional Random Fields

The paper presents a feature-rich approach to the automatic recognition and categorization of named entities (persons, organizations, locations, and miscellaneous) in news text for Bulgarian. We combine well-established features used for other languages with language-specific lexical, syntactic and morphological information. In particular, we make use of the rich tagset annotation of the BulTreeBank (680 morpho-syntactic tags), from which we derive suitable task-specific tagsets (local and nonlocal). We further add domain-specific gazetteers and additional unlabeled data, achieving F1=89.4%, which is comparable to the state-of-the-art results for English.

==> abstract.txt <==
Feature-Rich Named Entity Recognition for Bulgarian Using Conditional Random Fields

The paper presents a feature-rich approach to the automatic recognition and categorization of named entities (people, organizations, locations, and miscellaneous) in newswire text for Bulgarian. We combine well-established features used for other languages with language-specific lexical, syntactic and morphological information. In particular, we make use of the rich tagset annotation of the BulTreebank (680 morpho-syntactic tags), from which we derive suitable task-specific tagsets (local and nonlocal). We further add domain-specific lexicons and additional monolingual data, achieving F1=89.40%, which is comparable to the state-of-the-art results for English.

